SpheriColor: Colormaps for Spherical Geospatial Input Topographies

Multivariate geospatial data visualization often relies on multiple coordinated views, where color can be used to either link views or encode data attributes. Encoding spatial locations through color can reveal patterns in non-spatial visualizations, yet most applications of colormaps focus on high-dimensional attribute encodings instead. While 2D colormaps have been studied extensively, color encodings designed for spherical geospatial data have received much less attention, even though all locations lie on a sphere. To address this, we propose SpheriColor, a colormap generation approach for mapping geospatial references guided by the design goals of distance preservation and colorspace exploitation. We project a geospatial distance function into a perceptually linear colorspace, followed by two different gamut-constrained optimization strategies. We perform a quantitative evaluation using both real-world and synthetic datasets, demonstrating superior performance over 2D colormaps and HSLuv double cone encodings. The simplex-based optimization excels at distance preservation, whereas the ray-based approach provides better colorspace exploitation.

==> EGauthorGuidelines-body-sub.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Sep 19, 2023

\input{sections/_preamble}

\title[\papertitle]%
      {\papertitle}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.

%\author[SUBMISSION ID 1054]{SUBMISSION ID 1054}

\author[J. Rauscher \& J. Fuchs \& D. A. Keim \& F. L. Dennig]
{\parbox{\textwidth}{\centering J. Rauscher$^1$\orcid{0000-0003-1318-9642},
        J. Fuchs$^1$\orcid{},
        D. A. Keim$^1$\orcid{0000-0001-7966-9740},
        and F. L. Dennig$^1$\orcid{0000-0003-1116-8450}
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$University of Konstanz, Germany\\
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}

% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page

%-------------------------------------------------------------------------
\begin{document}

\teaser{
 % \includegraphics[width=0.9\linewidth]{content/papers/sphericolor/figures/teaser.png}
  \includegraphics[width=\linewidth]{content/papers/sphericolor/figures/teaser_sphericolor_new2.png}
 \centering
 \vspace{-1.5em}
  \caption{
   Comparison of approaches to generate colors from spherical geographic inputs. a) \mapSimplex scales and rotates a 3D MDS embedding to fit inside the sRGB gamut. This preserves the input distances (highest Pearson correlation), but does not fully exploit the available colorspace.  b) \mapRay projects the embeddings on the gamut hull along rays directed at the gamut centroid, yielding a lower distance preservation but a larger colorspace exploitation (Gamut intersection). %, which is reflected by brighter colors and higher color differences. 
   c) 2D colormaps suffer from large color distances for small geodesic distances when crossing the antimeridian. d) The HSLuv double cone provides adequate, but inferior results when compared to \mapname approaches. % of all approaches.
   }
\label{sphericolor:fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
\input{sections/00_abstract}
%Based on the design goals, we perform a quantitative evaluation using both real-world and synthetic datasets, demonstrating superior performance over 2D colormaps and HSLuv double cone encodings.

%and compare \mapname to a 2D colormap and a HSLuv double cone encoding.
%Based on the design goals, we quantitatively evaluate \mapname on real-world and synthetic datasets, demonstrating superior performance over 2D colormaps and HSLuv encodings in both distance preservation and colorspace exploitation, with variant strategies providing different tradeoffs between these objectives.
% %%intro/niche
% In multivariate geospatial data visualization, color is a widely used visual variable, often employed to link juxtaposed geographic and attribute views.
% \revise{Despite extensive research on color encoding for planar input topographies, mapping spherical geographic domains has received less attention, even though all geolocations are inherently defined on a sphere.}
% Existing colormap generation techniques predominantly encode high-dimensional, non-spatial attributes, facilitating direct tasks where attribute values are determined for a known geographic entity.
% We argue that these techniques are less effective for inverse tasks in which geographic locations must be inferred from an attribute view.
% %% contribution
% To address this, we propose \mapname, a novel approach that leverages a perceptually linear colorspace to encode \revise{spherically bound} geospatial references.
% We use a geospatial distance function and multidimensional scaling to project entities into the color space, \revise{
% followed by a gamut-constrained optimization to balance distance preservation and colorspace exploitation.}
% \revise{Through a quantitative evaluation, we demonstrate the effectiveness of our approach and compare it to other colormap generation methods. }
% %% evaluation
% To evaluate the \revise{practical} effectiveness of geospatial color encodings in both direct and inverse tasks, we conducted a controlled comparative study with 47 participants. 
% %% results
% The results show that participants using \mapname are more accurate for all tested inverse tasks, with statistically significant improvements for inverse lookup and relation-seeking tasks.
% Regarding completion time, participants using \mapname were significantly faster in all tested inverse tasks.



%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10003120.10003145.10003147.10010365</concept_id>
       <concept_desc>Human-centered computing~Visual analytics</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10003120.10003145.10003147.10010887</concept_id>
       <concept_desc>Human-centered computing~Geographic visualization</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>

 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Human-centered computing~Visual analytics}
\ccsdesc[500]{Human-centered computing~Geographic visualization}


\printccsdesc   
\end{abstract}  

%-------------------------------------------------------------------------

\input{sections/01_introduction}
\input{sections/02_related_work}
\input{sections/03_approach}
%\input{sections/05_usage_scenario}
\input{sections/04-quantiative-eval}
%\input{sections/04_evaluation}
\input{sections/06_discussion}
\input{sections/07_conclusion}


%
\clearpage

% \section*{Acknowledgement}
% This work was funded by the Federal Ministry for Economic Affairs and Climate Action -- 03EI1048D,
% and Deutsche Forschungsgemeinschaft (DFG) -- TRR 161 (Project A03) -- 251654672.
% Open Access funding enabled and organized by Projekt DEAL.
%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{references/refs}       

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org



==> reviews/vis-short.txt <==
Reviewer 2 (Primary Reviewer)
Paper type
Technique or Algorithm
Overall Rating
<b>3 - Possible Accept</b><br/> The short paper is not acceptable in its current state, but might be made acceptable with significant revisions within the conference review cycle.<br/>
Supplemental Materials
Acceptable
The Review
The main contribution of this paper is two colormaps designed to preserve spherical distances: SpheriColor-Simplex and SpheriColor-Ray. Both colormaps are compared to two existing approaches quantitatively. The results suggest that both novel colormaps better preserve geographical distances and that SpheriColor-Ray is the one that exploits the colorspace most.

Strengths
The paper is well written and clear. The motivation is clear and the paper adresses an important problem, having colormaps that correctly reflect distance could make spatial correlation tasks easier.

The relevant work mentioned is complete to my knowledge. The chosen design goals to define the colormaps are reasonable, and the approach proposed by the authors seems clear and smart. The relationship to existing work is clearly articulated, and the proposed colormap constructions appear novel.

The quantitative evaluation enable to compare the proposed approaches to naives ones regarding distance preservation and color space exploitation. The results for SpheriColor-Ray seem especially promising.

The authors acknowledge the limitations, mainly the lack of a user evaluation.

Weaknesses

-- Even if the quantitative evaluation might be enough for a short paper, and the evaluation demonstrates improved geometric properties of the colormaps, it remains unclear to what extent these improvements translate into perceptual benefits for users performing analysis tasks. I would suggest discussing further this.

-- The proposed guidelines are useful and seem reasonable regarding the results. However, I would suggest that the authors be more precise if possible. For example, given that SpheriColorSimplex reduces the colorspace exploitation, it might be useful to know exactly how many noticeable colors this color map would produce. Such information would help practitioners assess the trade-off between distance preservation and effective color-space utilization.

-- Since the contribution is intended to support spatial analysis tasks, examples combining the colormaps with common visualization techniques such as PCPs or scatterplots would help readers assess practical applicability.

-- Furthermore, I think Figure 1 does not communicate the advantages of the different color scales. I would suggest using a more detailed dataset than countries.

-- From the figures, the proposed colormaps appear to exhibit greater lightness variation. If this interpretation is correct, it would be useful to discuss potential implications. I think it would be useful to discuss if this is the case and the potential drawbacks this might bring when using color in graphs with small marks, such as scatterplots.

Summary: This paper presents a valuable contribution to the visualisation community: it appears technically sound and potentially useful. However, additional discussion connecting the quantitative metrics to perceptual effectiveness and better figures to depict the differences between the proposed colormaps and existing approaches would make the contribution clearer and strengthen the paper.

Revisions Required:
- Discussion related to the quantitative metrics and perceptual effectiveness
- Improve the figures
Summary Rating
<b>Possible Accept</b><br/> The paper is not acceptable in its current state, but might be made acceptable with significant revisions within the conference review cycle.<br/>If the specified revisions are addressed fully and effectively I may be able to return a score of '4 - Accept'.
The Summary Review
All reviewers agree that SpheriColor proposes an interesting technique, however they also share concerns regarding the evaluation and illustrations of its results:

Strengths
- The paper is well written and clear (R2,R3)
- Clear motivation and relationships to existing work (R2)
- Interesting technique design driven by useful guidelines (R2,R3)
- Interesting resulting guidelines (R1,R2,R3)

Weaknesses
- Presented maps are not detailed enough to show the advantages of SpheriColor (R1, R2, R3)
- The connection between figures and the related work is not clear enough, and does not include the mentioned representations (PCP, Glyph maps) (R2,R3)
- Lack of discussion on discriminability problems (R1,R2)
- Lacking link to the visualization community (R3)
- Wrong use of the phrase JND (R1)

We recommend a borderline accept with the following suggestions for revisions:
1) Improve figures to effectively show the differences between SpheriColors and existing approaches, by using, for example, other representations
2) Discuss discriminability problems
3) Discuss link to the visualization community more clearly
4) Correct use of JND
Reviewer 3 (Secondary Reviewer)
Paper type
Technique or Algorithm
Overall Rating
<b>3 - Possible Accept</b><br/> The short paper is not acceptable in its current state, but might be made acceptable with significant revisions within the conference review cycle.<br/>
Supplemental Materials
Acceptable with minor revisions (specify revisions in The Review section)
The Review
This paper presents an new approach to colormap generation. It provides a new method "SpheriColor, a method for creating perceptually linear mappings from spherically bound geographic references to colors" and a "quantitative comparison to other methods in regard to the imposed design goals derived from existing literature variation for world maps".

This is an interesting paper and technique guided by two design goals of distance preservation and colorspace exploitation. I like the connection back to these later. Very helpful. The guidelines at the end of the paper guiding its use seem useful too. In general, the paper is nicely written and it provides a quantitative evaluation compared to two alternative techniques with two alternative components for two of them.

I find this paper difficult, as I can see a lot has gone into the algorithm development, but I am not 100% sure that I understand the benefit of this colormap. At present it feels more like an algorithm paper than a visualisation paper I would like to see this connection and contribution back to visualisation community be emphasised specifically. My main concern is the demonstration of purpose.Why it is useful? The related work describes glyph maps and grid maps as being difficult and needing a solution, yet I do not see these maps in the results. The country maps used to present the results are countries and not detailed enough for clear benefit. It is also not easy to compare these figures (see next paragraph). I would like to see some results that connect to the problem statement in the literature review? i.e. glyph maps and grid maps?

I can not easily connect the figures - linked connected views would really help, especially Figure 1 and the figures in the supplementary material. Currently these four visualisations are not easily compared. Selecting data in all to show their connection plus annotations would be helpful too explaining the connection and linking them.
Fig. 2 - p values so large - could reduce. These could also be placed side by side in facet form to make smaller and allow more space for text re: purpose.

Overall very interesting, but a few improvements needed to demonstrate clear contributions.
Reviewer 1 (Reviewer)
Paper type
Technique or Algorithm
Overall Rating
<b>2.5 - Between Reject and Possible Accept</b><br/>
Supplemental Materials
Acceptable
The Review
I enjoyed reading the paper, and appreciated the work put in to develop colourmap guidelines and techniques for spherical geometries. However, I have some concerns regarding the approach taken to evaluate the proposed technique (versions) such that I am hesitating to accept the paper in its current state. Listed below are my main concerns and recommendations:

1) The phrase "JND" is used incorrectly throughout the paper when discussing colour differences (e.g., Table 1). A JND is a specific colour-difference value/threshold. What this work effectively reports is some variation of $\Delta_E$ (which is often used to report JND values).
2a) The output of the proposed techniques are shown using a Mercador projection (fig 1), where each country has a different colour. I have concerns regarding the adequateness of this level of granularity to evaluate performance as certain countries (e.g., Canada) have extremely large footprints that distort the resulting visualizations. Conversely, the quantitative evaluation (Table 1) show minimal colour differences between neighbours of $\Delta E < 1$, which I imagine are due to smaller countries.
2b) The small minimal $\Delta E$ values for the country dataset reported in Table 1 also raise concerns regarding the viability of the current approach to produce sufficient discriminative power (e.g., $\Delta E$ values largely inferior to 1JND) for each of the encoded elements. I understand this is caused by the non-uniform footprints of different countries, but I would expect this issue/limitation to be discussed in the paper with hypothetical guidance on how to handle it.
3) The differences/benefits of each technique are not trivial to observe in the Fig 1 worldmap visualizations, due to the issues mentioned above. I recommend including a zoom-in of a specific region where footprints are more uniform (e.g., W-EU) to better appreciate the benefits of Sphericolor.
4) While I appreciate the attempt to generate design goals for this space (akin to Bujack et al.'s), I wonder how much G2 is necessary in its current state. The need to cover the full gamut/hue-spectrum seems to be context-specific and may at times be overkill or be misaligned with other design goals (e.g., going for specific semantic mappings). Sufficient discriminative power must be achieved, but diminishing returns also exist past a certain $\Delta E$ level. I would expect a small discussion on the design of SpheriColor and the potential for it to account for such considerations (e.g., what happens if the gamut is severely culled?)
5) The algorithm analysis at the end of section 5(.0) feels out of place, and should be moved to section 3.3 instead to improve flow (e.g., discussion of the tradeoffs of SpheriColor).
6) The y-axes of Figure 2 should be constant to facilitate comparison between the different algorithms. Currently, Fig. 2a axis maxes out at 17.5 while the others max at ~26-28.

